Spatial Coding Based on Minimum BER in 1-Bit Massive MIMO Systems

We consider a downlink 1-bit quantized multiuser (MU) multiple-input-multiple-output (MIMO) system, where 1-bit digital-to-analog (DACs) and analog-to-digital converters (ADCs) are used at the transmitter and the receiver for economical and computational efficiency. We end up with a discrete memoryless channel with input and output vectors belonging to the QPSK constellation. In the context of massive (MIMO) systems the number of base station (BS) antennas is much larger than the number of receive antennas. This leads to high input cardinality of the channel. In this work we introduce a method to reduce the input set based on the mimimum bit-error-ratio (BER) criterion combined with a non-linear precoding technique. This method is denoted as spatial coding. Simulations show that this spatial coding improves the BER behavior significantly removing the error floor due to coarse quantization.

==> SysMod.tikz <==
\begin{tikzpicture}


\node (in){};
\node[filter] (encoding) [right=of in][xshift=0.5cm ] {ENC};
\node[filter] (scoding) [right=of encoding] {$\mathcal{SC}$};
\node[filter] (mapping) [right=of scoding] {$\mathcal{M}$};
%\node[filter] (lut) [below=of mapping][yshift=0.5cm] {LUT};
\node[filter] (quantizer1) [right=of mapping] {$\mathcal{Q} (\bullet) $};
\node[filter] (channel) [below=of quantizer1] [xshift=1.5cm ][yshift=0.7cm ] {$\matt H$};
\node[adder] (noise) [below=of channel]  {$+$};
\node (n)[right=of noise][xshift=-0.5cm] {$\boldsymbol{\eta}$};
\node[filter] (quantizer2) [below=of quantizer1][yshift=-0.9cm ] {$\mathcal{Q} (\bullet) $};
\node[filter] (sdecoding) [below=of scoding][yshift=-0.9cm ] {$\mathcal{SD}$};
\node[filter] (decoding) [left=of sdecoding] {DEC};
\node (out) [left=of decoding][xshift=-0.5cm ]{};

\draw[DSP lines] [-stealth] (in.east) -- (encoding.west)node[pos=0.5,above]{01001...}node[pos=0.5,below]{bitstream} ;
\draw[DSP lines] [-stealth] (encoding.east) -- (scoding.west);
\draw[DSP lines] [-stealth] (scoding.east) -- (mapping.west)node[pos=0.5,above]{$\vect s$}node[pos=0.5,below]{$\mathcal{O}^{M}$} ;
\draw[DSP lines] [-stealth] (mapping.east) -- (quantizer1.west)  node[pos=0.5,above]{$\vect x$} node[pos=0.5,below]{$\mathcal{C}^{N}$} ;
%\draw[DSP lines] [dashed] (lut.north) -- (mapping.south);
\draw[DSP lines] [-stealth] (quantizer1.east) -| (channel.north)node[pos=0.5,above,xshift=-0.5cm]{$\vect x_Q$}node[pos=0.5,below,xshift=-0.5cm]{$\mathcal{O}^{N}$};
\draw[DSP lines] [-stealth] (channel.south) -- (noise.north) node[pos=0.5,right]{$\vect { r}$}node[pos=0.5,left]{$\mathcal{C}^{M}$};
\draw[DSP lines] [-stealth] (n) -- (noise.east);
\draw[DSP lines] [-stealth] (noise.west) -- (quantizer2.east);
\draw[DSP lines] [-stealth] (quantizer2.west) -- (sdecoding.east) node[pos=0.5,above,xshift=-0.9cm]{$\vect {\hat s}$}node[pos=0.5,below,xshift=-0.9cm]{$\mathcal{O}^{M}$}  ;
\draw[DSP lines] [-stealth] (sdecoding.west) -- (decoding.east);
\draw[DSP lines] [-stealth] (decoding.west) -- (out)node[pos=0.5,above]{01001...}node[pos=0.5,below]{bitstream} ;
\end{tikzpicture}%

==> figures/QPSK_constellation.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'QPSK_constellation.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{QPSK_constellation.eps}}%
    \put(-0.32102778,1.87324999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13758333\unitlength}\raggedright \end{minipage}}}%
    \put(0.74436111,0.59266666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.127\unitlength}\raggedright \end{minipage}}}%
    \put(0.90663889,0.59619444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1905\unitlength}\raggedright Re\end{minipage}}}%
    \put(0.53975,0.98072221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27869444\unitlength}\raggedright Im\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/processing_steps.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'processing steps.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength]{processing steps.eps}}%
    \put(0.6271925,0.41337687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.50424852,0.36170478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07839907\unitlength}\centering LUT\end{minipage}}}%
    \put(0.11788512,0.3082508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23876075\unitlength}\centering Optimization Problem\end{minipage}}}%
    \put(0.08018086,1.0209696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86060786\unitlength}\raggedright \end{minipage}}}%
    \put(0.74108423,0.2833058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1621435\unitlength}\raggedright Mapping\end{minipage}}}%
    \put(0.21025203,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 1.\end{minipage}}}%
    \put(0.52069647,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 2.\end{minipage}}}%
    \put(0.8029187,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 3.\end{minipage}}}%
  \end{picture}%
\endgroup%


==> plots/BER_64_4_0.2_SU.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%

\definecolor{mycolor1}{rgb}{0.00000,0.45098,0.74118}%
\definecolor{mycolor2}{rgb}{0.85098,0.32941,0.10196}%
\definecolor{mycolor3}{rgb}{0.47059,0.67059,0.18824}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-20,
xmax=0,
xlabel={$P_{\text{tx}}$ (dB)},
xmajorgrids,
ymode=log,
ymin=1e-06,
ymax=1,
yminorticks=true,
ylabel={Coded BER},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]

\addplot [color=mycolor1,solid,line width=2.0pt]
  table[row sep=crcr]{%
-20	0.379771305363543\\
-16	0.314312115975422\\
-12	0.223850326420891\\
-8	0.0747047811059908\\
-7	0.0246035746287762\\
-6	0.00394025217613927\\
-5	0.000411026305683564\\
-4	1.60010240655402e-05\\
-3	0\\
-2	0\\
-1	0\\
0	0\\
};
\addlegendentry{$r_{\text{SC}}=1$};

\addplot [color=mycolor2,solid,line width=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
-20	0.425797251024066\\
-16	0.38474362359191\\
-12	0.308823764720942\\
-8	0.180792570724526\\
-7	0.136246719790067\\
-6	0.0800741247439836\\
-5	0.0293868807603687\\
-4	0.00678843445980543\\
-3	0.000707045250896057\\
-2	0.000149009536610343\\
-1	8.0005120327701e-06\\
0	0\\
};
\addlegendentry{$r_{\text{SC}}=0.75$};


\addplot [color=mycolor3,solid,line width=2.0pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
-20	0.350209413402458\\
-16	0.27082033250128\\
-12	0.167633728558628\\
-8	0.0722626248079877\\
-7	0.0484721022145417\\
-6	0.0217553923451101\\
-5	0.00494331637224782\\
-4	0.000584037378392217\\
-3	9.00057603686636e-06\\
-2	8.50054403481823e-05\\
-1	0\\
0	0\\
};
\addlegendentry{$r_{\text{SC}}=0.5$};


\end{axis}
\end{tikzpicture}%


==> plots/BER_64_4_0.8_SU.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.

\definecolor{mycolor1}{rgb}{0.00000,0.45098,0.74118}%
\definecolor{mycolor2}{rgb}{0.85098,0.32941,0.10196}%
\definecolor{mycolor3}{rgb}{0.47059,0.67059,0.18824}%
%
\begin{tikzpicture}
\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-10,
xmax=10,
xlabel={$P_{\text{tx}}$ (dB)},
xmajorgrids,
ymode=log,
ymin=1e-05,
ymax=1,
yminorticks=true,
ylabel={Coded BER},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]

\addplot [color=magenta,solid,line width=2.0pt]
  table[row sep=crcr]{%
-10	0.211962565604199\\
-6	0.165996623783922\\
-2	0.0534714221710189\\
2	0.000192012288786482\\
3	1.00006400409626e-05\\
4	0\\
5	0\\
6	0\\
7	0\\
8	0\\
9	0\\
10	0\\
};
\addlegendentry{$r_{\text{SC}}=1$, unquantized};

\addplot [color=mycolor1,solid,line width=2.0pt,mark=+,mark options={solid}]
  table[row sep=crcr]{%
-10	0.227296546979007\\
-6	0.191102230542755\\
-2	0.15392585125448\\
2	0.0640520993343574\\
3	0.037036370327701\\
4	0.0168340773809524\\
5	0.00589137704813108\\
6	0.00130208333333333\\
7	0.00028901849718382\\
8	8.90056963645673e-05\\
9	1.70010880696365e-05\\
10	0\\
};
\addlegendentry{$r_{\text{SC}}=1$};

\addplot [color=mycolor2,solid,line width=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
-10	0.212889624935996\\
-6	0.129715301779314\\
-2	0.0769499247951869\\
2	0.0220424107142857\\
3	0.0128128200204813\\
4	0.00688544066820277\\
5	0.00259116583461342\\
6	0.00118707597286226\\
7	0.000320020481310804\\
8	0.000178011392729135\\
9	7.90050563236047e-05\\
10	0\\
};
\addlegendentry{$r_{\text{SC}}=0.75$};

\addplot [color=mycolor3,solid,line width=2.0pt,mark=square,mark options={solid}]
  table[row sep=crcr]{%
-18	0.233411938364055\\
-14	0.127494159626216\\
-10	0.0311089909754224\\
-6	1.50009600614439e-05\\
-5	0\\
-4	0\\
-3	0\\
-2	0\\
-1	0\\
0	0\\
1	0\\
2	0\\
};
\addlegendentry{$r_{\text{SC}}=0.5$};

\end{axis}
\end{tikzpicture}%

